Knowing When to Stop: The Evidence-Action Gap in Coding Agents

Coding agents are trained to complete tasks, and they keep trying even when the environment makes completion impossible. The evidence that only outside help can restore progress usually appears within a few steps, yet agents rarely act on it: they over-persist, attempt undesired workarounds, and claim success the record does not support -- a phenomenon we call evidence-action gap. To measure it, we introduce ImpasseBench, which injects twelve realistic environment blockers into otherwise solvable repair tasks and marks, in each trajectory, the step at which the collected evidence becomes sufficient. Scoring actions relative to that step separates appropriate effort from over-persistence and premature handoff. Across eight frontier models and 19,371 trajectories, we find that nearly every run that needs outside help collects sufficient evidence, yet a third still exhaust their budget, and every unsafe request we detect comes after that point. Fortunately, an escalation tool, or an external monitor for models that ignore the tool, already guards against much of this behavior: the tool cuts budget exhaustion from 34.0% to 6.7%, and the monitor nearly triples task success after environment restoration. Even then, a fired escalation is not yet a useful handoff: tickets reliably name the blocker but often omit the agent's own progress and verification status. Taken together, we argue that knowing when to stop therefore needs explicit support, both in the tool that lets an agent hand off and in the report it leaves behind.

==> generated/statistics.json <==
{
  "bootstrap": {
    "resamples": 10000,
    "seed_base": 20260907,
    "unit": "base task",
    "interval": "paired percentile, 95%"
  },
  "model_figure_order": [
    "sol",
    "terra",
    "g31pro",
    "flash",
    "haiku45",
    "kimi25",
    "qwen480",
    "qwen30a3"
  ],
  "statistics": {
    "('Y', ('readonly_fs',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.5281862745098039,
      "mean1": 0.8602941176470589,
      "diff": 0.3321078431372549,
      "ci": [
        0.30392156862745096,
        0.3602941176470588
      ],
      "sum0": 431.0,
      "sum1": 702.0,
      "tool_only": 304,
      "notool_only": 33
    },
    "('Y', ('disk_full',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.5796568627450981,
      "mean1": 0.9583333333333334,
      "diff": 0.3786764705882353,
      "ci": [
        0.35661764705882354,
        0.4007352941176471
      ],
      "sum0": 473.0,
      "sum1": 782.0,
      "tool_only": 316,
      "notool_only": 7
    },
    "('Y', ('source_unreadable_root',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.5465686274509803,
      "mean1": 0.9865196078431373,
      "diff": 0.43995098039215685,
      "ci": [
        0.4215686274509804,
        0.4583333333333333
      ],
      "sum0": 446.0,
      "sum1": 805.0,
      "tool_only": 360,
      "notool_only": 1
    },
    "('Y', ('chown_root_nodrop',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.17892156862745098,
      "mean1": 0.7291666666666666,
      "diff": 0.5502450980392157,
      "ci": [
        0.5245098039215687,
        0.5759803921568627
      ],
      "sum0": 146.0,
      "sum1": 595.0,
      "tool_only": 465,
      "notool_only": 16
    },
    "('Y', ('missing_dep_hard',), None, False)": {
      "n": 264,
      "clusters": 33,
      "mean0": 0.4393939393939394,
      "mean1": 0.3977272727272727,
      "diff": -0.041666666666666664,
      "ci": [
        -0.0946969696969697,
        0.011363636363636364
      ],
      "sum0": 116.0,
      "sum1": 105.0,
      "tool_only": 22,
      "notool_only": 33
    },
    "('Y', ('sandbox_dead_early',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.7450980392156863,
      "mean1": 0.9399509803921569,
      "diff": 0.1948529411764706,
      "ci": [
        0.17524509803921567,
        0.21446078431372548
      ],
      "sum0": 608.0,
      "sum1": 767.0,
      "tool_only": 163,
      "notool_only": 4
    },
    "('Y', ('bug_absent',), None, False)": {
      "n": 812,
      "clusters": 102,
      "mean0": 0.10714285714285714,
      "mean1": 0.1145320197044335,
      "diff": 0.007389162561576354,
      "ci": [
        -0.016029593094944512,
        0.030712530712530713
      ],
      "sum0": 87.0,
      "sum1": 93.0,
      "tool_only": 51,
      "notool_only": 45
    },
    "('Y', ('tests_unreadable_root',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.1213235294117647,
      "mean1": 0.1482843137254902,
      "diff": 0.02696078431372549,
      "ci": [
        0.0011948529411764984,
        0.05392156862745098
      ],
      "sum0": 99.0,
      "sum1": 121.0,
      "tool_only": 77,
      "notool_only": 55
    },
    "('Y', ('env_ruined',), None, False)": {
      "n": 448,
      "clusters": 56,
      "mean0": 0.37276785714285715,
      "mean1": 0.3705357142857143,
      "diff": -0.002232142857142857,
      "ci": [
        -0.03571428571428571,
        0.03125
      ],
      "sum0": 167.0,
      "sum1": 166.0,
      "tool_only": 53,
      "notool_only": 54
    },
    "('Y', ('sandbox_dead_late',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.7879901960784313,
      "mean1": 0.9791666666666666,
      "diff": 0.19117647058823528,
      "ci": [
        0.16911764705882354,
        0.21446078431372548
      ],
      "sum0": 643.0,
      "sum1": 799.0,
      "tool_only": 162,
      "notool_only": 6
    },
    "('Y', ('git_flaky',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.9375,
      "mean1": 0.9252450980392157,
      "diff": -0.012254901960784314,
      "ci": [
        -0.031862745098039214,
        0.007352941176470588
      ],
      "sum0": 765.0,
      "sum1": 755.0,
      "tool_only": 27,
      "notool_only": 37
    },
    "('Y', ('sandbox_flaky',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.9178921568627451,
      "mean1": 0.9019607843137255,
      "diff": -0.015931372549019607,
      "ci": [
        -0.03799019607843137,
        0.004901960784313725
      ],
      "sum0": 749.0,
      "sum1": 736.0,
      "tool_only": 44,
      "notool_only": 57
    },
    "('Y', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early', 'bug_absent', 'tests_unreadable_root', 'env_ruined', 'sandbox_dead_late', 'git_flaky', 'sandbox_flaky'), None, False)": {
      "n": 8868,
      "clusters": 102,
      "mean0": 0.5333784393324312,
      "mean1": 0.7246278755074425,
      "diff": 0.19124943617501128,
      "ci": [
        0.18327139358513722,
        0.19949536104836268
      ],
      "sum0": 4730.0,
      "sum1": 6426.0,
      "tool_only": 2044,
      "notool_only": 348
    },
    "('S', ('readonly_fs',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.5286177996451238,
      "mean1": 0.2634916069182157,
      "diff": -0.26512619272690796,
      "ci": [
        -0.27747962253602326,
        -0.25270718877679316
      ],
      "sum0": 431.352124510421,
      "sum1": 215.00915124526404,
      "tool_only": 0,
      "notool_only": 0
    },
    "('N_post', ('readonly_fs',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 37.075980392156865,
      "mean1": 17.941176470588236,
      "diff": -19.13480392156863,
      "ci": [
        -20.047855392156862,
        -18.193627450980394
      ],
      "sum0": 30254.0,
      "sum1": 14640.0,
      "tool_only": 0,
      "notool_only": 8
    },
    "('S', ('disk_full',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.5295093275931712,
      "mean1": 0.21624393275624557,
      "diff": -0.3132653948369256,
      "ci": [
        -0.3243909838851256,
        -0.30226911043212307
      ],
      "sum0": 432.0796113160277,
      "sum1": 176.45504912909638,
      "tool_only": 0,
      "notool_only": 0
    },
    "('N_post', ('disk_full',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 37.067401960784316,
      "mean1": 14.931372549019608,
      "diff": -22.136029411764707,
      "ci": [
        -22.94607843137255,
        -21.311274509803923
      ],
      "sum0": 30247.0,
      "sum1": 12184.0,
      "tool_only": 0,
      "notool_only": 10
    },
    "('S', ('source_unreadable_root',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.6187188821944046,
      "mean1": 0.21287764671064724,
      "diff": -0.40584123548375745,
      "ci": [
        -0.4174737610766796,
        -0.3944709140641212
      ],
      "sum0": 504.8746078706342,
      "sum1": 173.70815971588814,
      "tool_only": 0,
      "notool_only": 0
    },
    "('N_post', ('source_unreadable_root',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 48.302696078431374,
      "mean1": 16.61764705882353,
      "diff": -31.685049019607842,
      "ci": [
        -32.58946078431372,
        -30.760998774509805
      ],
      "sum0": 39415.0,
      "sum1": 13560.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('S', ('chown_root_nodrop',), None, False)": {
      "n": 801,
      "clusters": 102,
      "mean0": 0.654162872074269,
      "mean1": 0.38959330165488415,
      "diff": -0.2645695704193849,
      "ci": [
        -0.2783777011486694,
        -0.2511423568469572
      ],
      "sum0": 523.9844605314895,
      "sum1": 312.0642346255622,
      "tool_only": 0,
      "notool_only": 0
    },
    "('N_post', ('chown_root_nodrop',), None, False)": {
      "n": 801,
      "clusters": 102,
      "mean0": 42.37952559300874,
      "mean1": 24.690387016229714,
      "diff": -17.689138576779026,
      "ci": [
        -18.639701662523972,
        -16.721915376652706
      ],
      "sum0": 33946.0,
      "sum1": 19777.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('S', ('missing_dep_hard',), None, False)": {
      "n": 207,
      "clusters": 33,
      "mean0": 0.5181052186014552,
      "mean1": 0.514869639446334,
      "diff": -0.0032355791551212697,
      "ci": [
        -0.024420268235866495,
        0.016791389232397286
      ],
      "sum0": 107.24778025050122,
      "sum1": 106.57801536539114,
      "tool_only": 0,
      "notool_only": 0
    },
    "('N_post', ('missing_dep_hard',), None, False)": {
      "n": 207,
      "clusters": 33,
      "mean0": 35.391304347826086,
      "mean1": 35.42028985507246,
      "diff": 0.028985507246376812,
      "ci": [
        -1.5000586854460094,
        1.5765781312525002
      ],
      "sum0": 7326.0,
      "sum1": 7332.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('S', ('sandbox_dead_early',), None, False)": {
      "n": 815,
      "clusters": 102,
      "mean0": 0.40104925138247705,
      "mean1": 0.11399380394278684,
      "diff": -0.28705544743969025,
      "ci": [
        -0.30520792501466737,
        -0.2681983516023764
      ],
      "sum0": 326.8551398767188,
      "sum1": 92.90495021337128,
      "tool_only": 0,
      "notool_only": 1
    },
    "('N_post', ('sandbox_dead_early',), None, False)": {
      "n": 815,
      "clusters": 102,
      "mean0": 30.442944785276072,
      "mean1": 8.650306748466258,
      "diff": -21.792638036809816,
      "ci": [
        -23.17692942524231,
        -20.41298485149588
      ],
      "sum0": 24811.0,
      "sum1": 7050.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('S', ('sandbox_dead_late',), None, False)": {
      "n": 813,
      "clusters": 102,
      "mean0": 0.3223763362761638,
      "mean1": 0.08648160448464623,
      "diff": -0.23589473179151754,
      "ci": [
        -0.25514112761770197,
        -0.21682174621826725
      ],
      "sum0": 262.09196139252117,
      "sum1": 70.30954444601738,
      "tool_only": 0,
      "notool_only": 3
    },
    "('N_post', ('sandbox_dead_late',), None, False)": {
      "n": 813,
      "clusters": 102,
      "mean0": 19.595325953259533,
      "mean1": 5.492004920049201,
      "diff": -14.103321033210332,
      "ci": [
        -15.22442122969661,
        -12.955691598940529
      ],
      "sum0": 15931.0,
      "sum1": 4465.0,
      "tool_only": 7,
      "notool_only": 7
    },
    "('C', ('readonly_fs',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 1.0,
      "mean1": 1.0,
      "diff": 0.0,
      "ci": [
        0.0,
        0.0
      ],
      "sum0": 816.0,
      "sum1": 816.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('Q', ('readonly_fs',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 1.0,
      "mean1": 1.0,
      "diff": 0.0,
      "ci": [
        0.0,
        0.0
      ],
      "sum0": 816.0,
      "sum1": 816.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('Z', ('readonly_fs',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.5772058823529411,
      "mean1": 0.8823529411764706,
      "diff": 0.30514705882352944,
      "ci": [
        0.27450980392156865,
        0.33578431372549017
      ],
      "sum0": 471.0,
      "sum1": 720.0,
      "tool_only": 283,
      "notool_only": 34
    },
    "('C', ('disk_full',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 1.0,
      "mean1": 1.0,
      "diff": 0.0,
      "ci": [
        0.0,
        0.0
      ],
      "sum0": 816.0,
      "sum1": 816.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('Q', ('disk_full',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 1.0,
      "mean1": 1.0,
      "diff": 0.0,
      "ci": [
        0.0,
        0.0
      ],
      "sum0": 816.0,
      "sum1": 816.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('Z', ('disk_full',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.5833333333333334,
      "mean1": 0.9571078431372549,
      "diff": 0.3737745098039216,
      "ci": [
        0.3492647058823529,
        0.39705882352941174
      ],
      "sum0": 476.0,
      "sum1": 781.0,
      "tool_only": 317,
      "notool_only": 12
    },
    "('C', ('source_unreadable_root',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 1.0,
      "mean1": 1.0,
      "diff": 0.0,
      "ci": [
        0.0,
        0.0
      ],
      "sum0": 816.0,
      "sum1": 816.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('Q', ('source_unreadable_root',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 1.0,
      "mean1": 1.0,
      "diff": 0.0,
      "ci": [
        0.0,
        0.0
      ],
      "sum0": 816.0,
      "sum1": 816.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('Z', ('source_unreadable_root',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.48161764705882354,
      "mean1": 0.9534313725490197,
      "diff": 0.47181372549019607,
      "ci": [
        0.44730392156862747,
        0.4950980392156863
      ],
      "sum0": 393.0,
      "sum1": 778.0,
      "tool_only": 406,
      "notool_only": 21
    },
    "('C', ('chown_root_nodrop',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.9987745098039216,
      "mean1": 1.0,
      "diff": 0.0012254901960784314,
      "ci": [
        0.0,
        0.003676470588235294
      ],
      "sum0": 815.0,
      "sum1": 816.0,
      "tool_only": 1,
      "notool_only": 0
    },
    "('Q', ('chown_root_nodrop',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.9889705882352942,
      "mean1": 0.9926470588235294,
      "diff": 0.003676470588235294,
      "ci": [
        -0.006127450980392157,
        0.013480392156862746
      ],
      "sum0": 807.0,
      "sum1": 810.0,
      "tool_only": 9,
      "notool_only": 6
    },
    "('Z', ('chown_root_nodrop',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.2696078431372549,
      "mean1": 0.7732843137254902,
      "diff": 0.5036764705882353,
      "ci": [
        0.47181372549019607,
        0.5355392156862745
      ],
      "sum0": 220.0,
      "sum1": 631.0,
      "tool_only": 432,
      "notool_only": 21
    },
    "('C', ('missing_dep_hard',), None, False)": {
      "n": 264,
      "clusters": 33,
      "mean0": 1.0,
      "mean1": 1.0,
      "diff": 0.0,
      "ci": [
        0.0,
        0.0
      ],
      "sum0": 264.0,
      "sum1": 264.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('Q', ('missing_dep_hard',), None, False)": {
      "n": 264,
      "clusters": 33,
      "mean0": 0.8106060606060606,
      "mean1": 0.8863636363636364,
      "diff": 0.07575757575757576,
      "ci": [
        0.03787878787878788,
        0.11363636363636363
      ],
      "sum0": 214.0,
      "sum1": 234.0,
      "tool_only": 27,
      "notool_only": 7
    },
    "('Z', ('missing_dep_hard',), None, False)": {
      "n": 264,
      "clusters": 33,
      "mean0": 0.48863636363636365,
      "mean1": 0.4659090909090909,
      "diff": -0.022727272727272728,
      "ci": [
        -0.07575757575757576,
        0.030303030303030304
      ],
      "sum0": 129.0,
      "sum1": 123.0,
      "tool_only": 32,
      "notool_only": 38
    },
    "('C', ('sandbox_dead_early',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 1.0,
      "mean1": 1.0,
      "diff": 0.0,
      "ci": [
        0.0,
        0.0
      ],
      "sum0": 816.0,
      "sum1": 816.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('Q', ('sandbox_dead_early',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 1.0,
      "mean1": 0.9987745098039216,
      "diff": -0.0012254901960784314,
      "ci": [
        -0.003676470588235294,
        0.0
      ],
      "sum0": 816.0,
      "sum1": 815.0,
      "tool_only": 0,
      "notool_only": 1
    },
    "('Z', ('sandbox_dead_early',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.49387254901960786,
      "mean1": 0.8529411764705882,
      "diff": 0.3590686274509804,
      "ci": [
        0.33578431372549017,
        0.38235294117647056
      ],
      "sum0": 403.0,
      "sum1": 696.0,
      "tool_only": 297,
      "notool_only": 4
    },
    "('C', ('bug_absent',), None, False)": {
      "n": 812,
      "clusters": 102,
      "mean0": 0.8411330049261084,
      "mean1": 0.8423645320197044,
      "diff": 0.0012315270935960591,
      "ci": [
        -0.022140903059276896,
        0.02699469408058364
      ],
      "sum0": 683.0,
      "sum1": 684.0,
      "tool_only": 41,
      "notool_only": 40
    },
    "('Q', ('bug_absent',), None, False)": {
      "n": 812,
      "clusters": 102,
      "mean0": 0.8411330049261084,
      "mean1": 0.8423645320197044,
      "diff": 0.0012315270935960591,
      "ci": [
        -0.02214022140221402,
        0.02699469408058364
      ],
      "sum0": 683.0,
      "sum1": 684.0,
      "tool_only": 41,
      "notool_only": 40
    },
    "('Z', ('bug_absent',), None, False)": {
      "n": 812,
      "clusters": 102,
      "mean0": 0.19950738916256158,
      "mean1": 0.2044334975369458,
      "diff": 0.0049261083743842365,
      "ci": [
        -0.022113022113022112,
        0.030864197530864196
      ],
      "sum0": 162.0,
      "sum1": 166.0,
      "tool_only": 66,
      "notool_only": 62
    },
    "('C', ('tests_unreadable_root',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 1.0,
      "mean1": 0.9987745098039216,
      "diff": -0.0012254901960784314,
      "ci": [
        -0.003676470588235294,
        0.0
      ],
      "sum0": 816.0,
      "sum1": 815.0,
      "tool_only": 0,
      "notool_only": 1
    },
    "('Q', ('tests_unreadable_root',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.8112745098039216,
      "mean1": 0.8296568627450981,
      "diff": 0.01838235294117647,
      "ci": [
        -0.006127450980392157,
        0.04411764705882353
      ],
      "sum0": 662.0,
      "sum1": 677.0,
      "tool_only": 71,
      "notool_only": 56
    },
    "('Z', ('tests_unreadable_root',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.2536764705882353,
      "mean1": 0.3088235294117647,
      "diff": 0.05514705882352941,
      "ci": [
        0.01838235294117647,
        0.09068627450980392
      ],
      "sum0": 207.0,
      "sum1": 252.0,
      "tool_only": 123,
      "notool_only": 78
    },
    "('C', ('env_ruined',), None, False)": {
      "n": 448,
      "clusters": 56,
      "mean0": 0.9888392857142857,
      "mean1": 0.9955357142857143,
      "diff": 0.006696428571428571,
      "ci": [
        -0.002232142857142857,
        0.015625
      ],
      "sum0": 443.0,
      "sum1": 446.0,
      "tool_only": 4,
      "notool_only": 1
    },
    "('Q', ('env_ruined',), None, False)": {
      "n": 448,
      "clusters": 56,
      "mean0": 0.4174107142857143,
      "mean1": 0.4330357142857143,
      "diff": 0.015625,
      "ci": [
        -0.024553571428571428,
        0.05357142857142857
      ],
      "sum0": 187.0,
      "sum1": 194.0,
      "tool_only": 38,
      "notool_only": 31
    },
    "('Z', ('env_ruined',), None, False)": {
      "n": 448,
      "clusters": 56,
      "mean0": 0.49107142857142855,
      "mean1": 0.5379464285714286,
      "diff": 0.046875,
      "ci": [
        0.004464285714285714,
        0.08928571428571429
      ],
      "sum0": 220.0,
      "sum1": 241.0,
      "tool_only": 59,
      "notool_only": 38
    },
    "('C', ('sandbox_dead_late',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.9987745098039216,
      "mean1": 1.0,
      "diff": 0.0012254901960784314,
      "ci": [
        0.0,
        0.003676470588235294
      ],
      "sum0": 815.0,
      "sum1": 816.0,
      "tool_only": 1,
      "notool_only": 0
    },
    "('Q', ('sandbox_dead_late',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.9987745098039216,
      "mean1": 0.9975490196078431,
      "diff": -0.0012254901960784314,
      "ci": [
        -0.006127450980392157,
        0.0024509803921568627
      ],
      "sum0": 815.0,
      "sum1": 814.0,
      "tool_only": 1,
      "notool_only": 2
    },
    "('Z', ('sandbox_dead_late',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.4522058823529412,
      "mean1": 0.7463235294117647,
      "diff": 0.29411764705882354,
      "ci": [
        0.27205882352941174,
        0.3174019607843137
      ],
      "sum0": 369.0,
      "sum1": 609.0,
      "tool_only": 243,
      "notool_only": 3
    },
    "('C', ('git_flaky',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.6544117647058824,
      "mean1": 0.6556372549019608,
      "diff": 0.0012254901960784314,
      "ci": [
        -0.029411764705882353,
        0.0306678921568623
      ],
      "sum0": 534.0,
      "sum1": 535.0,
      "tool_only": 74,
      "notool_only": 73
    },
    "('C', ('sandbox_flaky',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 1.0,
      "mean1": 1.0,
      "diff": 0.0,
      "ci": [
        0.0,
        0.0
      ],
      "sum0": 816.0,
      "sum1": 816.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('Y', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early', 'bug_absent', 'tests_unreadable_root', 'env_ruined', 'sandbox_dead_late', 'git_flaky', 'sandbox_flaky'), 'terra', False)": {
      "n": 1109,
      "clusters": 102,
      "mean0": 0.6961226330027052,
      "mean1": 0.7457168620378719,
      "diff": 0.04959422903516682,
      "ci": [
        0.0333033303330333,
        0.06569343065693431
      ],
      "sum0": 772.0,
      "sum1": 827.0,
      "tool_only": 106,
      "notool_only": 51
    },
    "('S', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early'), 'terra', False)": {
      "n": 519,
      "clusters": 102,
      "mean0": 0.13898412344285496,
      "mean1": 0.020941323644647958,
      "diff": -0.118042799798207,
      "ci": [
        -0.1282465865550659,
        -0.10805615066828757
      ],
      "sum0": 72.13276006684173,
      "sum1": 10.86854697157229,
      "tool_only": 0,
      "notool_only": 0
    },
    "('U', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early', 'bug_absent', 'tests_unreadable_root', 'env_ruined', 'sandbox_dead_late', 'git_flaky', 'sandbox_flaky'), 'terra', False)": {
      "n": 1109,
      "clusters": 102,
      "mean0": 0.0018034265103697023,
      "mean1": 0.0,
      "diff": -0.0018034265103697023,
      "ci": [
        -0.004512635379061372,
        0.0
      ],
      "sum0": 2.0,
      "sum1": 0.0,
      "tool_only": 0,
      "notool_only": 2
    },
    "('Y', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early', 'bug_absent', 'tests_unreadable_root', 'env_ruined', 'sandbox_dead_late', 'git_flaky', 'sandbox_flaky'), 'sol', False)": {
      "n": 1109,
      "clusters": 102,
      "mean0": 0.6771866546438232,
      "mean1": 0.7366997294860235,
      "diff": 0.059513074842200184,
      "ci": [
        0.04711086956521739,
        0.0706618962432916
      ],
      "sum0": 751.0,
      "sum1": 817.0,
      "tool_only": 86,
      "notool_only": 20
    },
    "('S', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early'), 'sol', False)": {
      "n": 531,
      "clusters": 102,
      "mean0": 0.1490914074646349,
      "mean1": 0.05776844768758917,
      "diff": -0.0913229597770457,
      "ci": [
        -0.09897377769667502,
        -0.08395676483883029
      ],
      "sum0": 79.16753736372112,
      "sum1": 30.675045722109846,
      "tool_only": 0,
      "notool_only": 0
    },
    "('U', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early', 'bug_absent', 'tests_unreadable_root', 'env_ruined', 'sandbox_dead_late', 'git_flaky', 'sandbox_flaky'), 'sol', False)": {
      "n": 1109,
      "clusters": 102,
      "mean0": 0.019837691614066726,
      "mean1": 0.0,
      "diff": -0.019837691614066726,
      "ci": [
        -0.027728085867620753,
        -0.012612612612612612
      ],
      "sum0": 22.0,
      "sum1": 0.0,
      "tool_only": 0,
      "notool_only": 22
    },
    "('Y', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early', 'bug_absent', 'tests_unreadable_root', 'env_ruined', 'sandbox_dead_late', 'git_flaky', 'sandbox_flaky'), 'haiku45', False)": {
      "n": 1109,
      "clusters": 102,
      "mean0": 0.23985572587917042,
      "mean1": 0.6095581605049594,
      "diff": 0.369702434625789,
      "ci": [
        0.34735899731423453,
        0.39138240574506283
      ],
      "sum0": 266.0,
      "sum1": 676.0,
      "tool_only": 441,
      "notool_only": 31
    },
    "('S', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early'), 'haiku45', False)": {
      "n": 543,
      "clusters": 102,
      "mean0": 0.9775012991469597,
      "mean1": 0.5562219091917232,
      "diff": -0.4212793899552364,
      "ci": [
        -0.4438845767130387,
        -0.4000190625574039
      ],
      "sum0": 530.7832054367991,
      "sum1": 302.0284966911057,
      "tool_only": 0,
      "notool_only": 1
    },
    "('U', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early', 'bug_absent', 'tests_unreadable_root', 'env_ruined', 'sandbox_dead_late', 'git_flaky', 'sandbox_flaky'), 'haiku45', False)": {
      "n": 1109,
      "clusters": 102,
      "mean0": 0.002705139765554554,
      "mean1": 0.004508566275924256,
      "diff": 0.0018034265103697023,
      "ci": [
        -0.0026954177897574125,
        0.006306306306306306
      ],
      "sum0": 3.0,
      "sum1": 5.0,
      "tool_only": 4,
      "notool_only": 2
    },
    "('Y', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early', 'bug_absent', 'tests_unreadable_root', 'env_ruined', 'sandbox_dead_late', 'git_flaky', 'sandbox_flaky'), 'qwen30a3', False)": {
      "n": 1109,
      "clusters": 102,
      "mean0": 0.7953110910730388,
      "mean1": 0.8052299368800722,
      "diff": 0.009918845807033363,
      "ci": [
        -0.010054844606946984,
        0.029784066116834443
      ],
      "sum0": 882.0,
      "sum1": 893.0,
      "tool_only": 68,
      "notool_only": 57
    },
    "('S', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early'), 'qwen30a3', False)": {
      "n": 515,
      "clusters": 102,
      "mean0": 0.20073330920453156,
      "mean1": 0.18911406845821735,
      "diff": -0.011619240746314232,
      "ci": [
        -0.02003550823320658,
        -0.003365808659799799
      ],
      "sum0": 103.37765424033375,
      "sum1": 97.39374525598194,
      "tool_only": 0,
      "notool_only": 0
    },
    "('U', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early', 'bug_absent', 'tests_unreadable_root', 'env_ruined', 'sandbox_dead_late', 'git_flaky', 'sandbox_flaky'), 'qwen30a3', False)": {
      "n": 1109,
      "clusters": 102,
      "mean0": 0.0,
      "mean1": 0.0,
      "diff": 0.0,
      "ci": [
        0.0,
        0.0
      ],
      "sum0": 0.0,
      "sum1": 0.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('Y', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early', 'bug_absent', 'tests_unreadable_root', 'env_ruined', 'sandbox_dead_late', 'git_flaky', 'sandbox_flaky'), 'kimi25', False)": {
      "n": 1109,
      "clusters": 102,
      "mean0": 0.23985572587917042,
      "mean1": 0.7078449053201082,
      "diff": 0.46798917944093776,
      "ci": [
        0.44364055818959247,
        0.49181855304405214
      ],
      "sum0": 266.0,
      "sum1": 785.0,
      "tool_only": 559,
      "notool_only": 40
    },
    "('S', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early'), 'kimi25', False)": {
      "n": 543,
      "clusters": 102,
      "mean0": 0.9569348174693377,
      "mean1": 0.3190101803091393,
      "diff": -0.6379246371601984,
      "ci": [
        -0.6649125086499399,
        -0.6105926276447288
      ],
      "sum0": 519.6156058858504,
      "sum1": 173.22252790786263,
      "tool_only": 0,
      "notool_only": 0
    },
    "('U', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early', 'bug_absent', 'tests_unreadable_root', 'env_ruined', 'sandbox_dead_late', 'git_flaky', 'sandbox_flaky'), 'kimi25', False)": {
      "n": 1109,
      "clusters": 102,
      "mean0": 0.017132551848512173,
      "mean1": 0.0,
      "diff": -0.017132551848512173,
      "ci": [
        -0.024324324324324326,
        -0.010704727921498661
      ],
      "sum0": 19.0,
      "sum1": 0.0,
      "tool_only": 0,
      "notool_only": 19
    },
    "('Y', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early', 'bug_absent', 'tests_unreadable_root', 'env_ruined', 'sandbox_dead_late', 'git_flaky', 'sandbox_flaky'), 'g31pro', False)": {
      "n": 1109,
      "clusters": 102,
      "mean0": 0.5500450856627592,
      "mean1": 0.8106402164111812,
      "diff": 0.260595130748422,
      "ci": [
        0.235663082437276,
        0.2851952770208901
      ],
      "sum0": 610.0,
      "sum1": 899.0,
      "tool_only": 316,
      "notool_only": 27
    },
    "('S', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early'), 'g31pro', False)": {
      "n": 543,
      "clusters": 102,
      "mean0": 0.7576617733459865,
      "mean1": 0.18960115501522876,
      "diff": -0.5680606183307576,
      "ci": [
        -0.5839417870121115,
        -0.5520849749241225
      ],
      "sum0": 411.41034292687067,
      "sum1": 102.95342717326922,
      "tool_only": 0,
      "notool_only": 0
    },
    "('U', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early', 'bug_absent', 'tests_unreadable_root', 'env_ruined', 'sandbox_dead_late', 'git_flaky', 'sandbox_flaky'), 'g31pro', False)": {
      "n": 1109,
      "clusters": 102,
      "mean0": 0.020739404869251576,
      "mean1": 0.0009017132551848512,
      "diff": -0.019837691614066726,
      "ci": [
        -0.0279027902790279,
        -0.0125
      ],
      "sum0": 23.0,
      "sum1": 1.0,
      "tool_only": 1,
      "notool_only": 23
    },
    "('Y', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early', 'bug_absent', 'tests_unreadable_root', 'env_ruined', 'sandbox_dead_late', 'git_flaky', 'sandbox_flaky'), 'flash', False)": {
      "n": 1105,
      "clusters": 102,
      "mean0": 0.46153846153846156,
      "mean1": 0.7457013574660634,
      "diff": 0.2841628959276018,
      "ci": [
        0.25701357466063346,
        0.31068840579710144
      ],
      "sum0": 510.0,
      "sum1": 824.0,
      "tool_only": 360,
      "notool_only": 46
    },
    "('S', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early'), 'flash', False)": {
      "n": 543,
      "clusters": 102,
      "mean0": 0.8266921004288922,
      "mean1": 0.4194443752969275,
      "diff": -0.40724772513196483,
      "ci": [
        -0.4304555183326707,
        -0.3842399542421033
      ],
      "sum0": 448.89381053288844,
      "sum1": 227.75829578623163,
      "tool_only": 0,
      "notool_only": 0
    },
    "('U', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early', 'bug_absent', 'tests_unreadable_root', 'env_ruined', 'sandbox_dead_late', 'git_flaky', 'sandbox_flaky'), 'flash', False)": {
      "n": 1105,
      "clusters": 102,
      "mean0": 0.08868778280542987,
      "mean1": 0.02171945701357466,
      "diff": -0.0669683257918552,
      "ci": [
        -0.0806159420289855,
        -0.052393857271906055
      ],
      "sum0": 98.0,
      "sum1": 24.0,
      "tool_only": 12,
      "notool_only": 86
    },
    "('Y', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early', 'bug_absent', 'tests_unreadable_root', 'env_ruined', 'sandbox_dead_late', 'git_flaky', 'sandbox_flaky'), 'qwen480', False)": {
      "n": 1109,
      "clusters": 102,
      "mean0": 0.6068530207394048,
      "mean1": 0.6357078449053201,
      "diff": 0.028854824165915238,
      "ci": [
        0.0071877807726864335,
        0.050405040504050404
      ],
      "sum0": 673.0,
      "sum1": 705.0,
      "tool_only": 108,
      "notool_only": 76
    },
    "('S', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early'), 'qwen480', False)": {
      "n": 534,
      "clusters": 102,
      "mean0": 0.30152211217694247,
      "mean1": 0.24685294903827704,
      "diff": -0.05466916313866542,
      "ci": [
        -0.06868365754407253,
        -0.04120910835100891
      ],
      "sum0": 161.01280790248728,
      "sum1": 131.81947478643994,
      "tool_only": 0,
      "notool_only": 0
    },
    "('U', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early', 'bug_absent', 'tests_unreadable_root', 'env_ruined', 'sandbox_dead_late', 'git_flaky', 'sandbox_flaky'), 'qwen480', False)": {
      "n": 1109,
      "clusters": 102,
      "mean0": 0.0,
      "mean1": 0.0,
      "diff": 0.0,
      "ci": [
        0.0,
        0.0
      ],
      "sum0": 0.0,
      "sum1": 0.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('U', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early', 'bug_absent', 'tests_unreadable_root', 'env_ruined', 'sandbox_dead_late', 'git_flaky', 'sandbox_flaky'), None, False)": {
      "n": 8868,
      "clusters": 102,
      "mean0": 0.018831754623364907,
      "mean1": 0.0033829499323410014,
      "diff": -0.015448804691023907,
      "ci": [
        -0.01808196417214331,
        -0.01282051282051282
      ],
      "sum0": 167.0,
      "sum1": 30.0,
      "tool_only": 17,
      "notool_only": 154
    },
    "('A', ('clean',), 'terra', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.7058823529411765,
      "mean1": 0.7156862745098039,
      "diff": 0.00980392156862745,
      "ci": [
        -0.0196078431372549,
        0.049019607843137254
      ],
      "sum0": 72.0,
      "sum1": 73.0,
      "tool_only": 2,
      "notool_only": 1
    },
    "('A', ('git_flaky',), 'terra', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.7058823529411765,
      "mean1": 0.6568627450980392,
      "diff": -0.049019607843137254,
      "ci": [
        -0.09803921568627451,
        -0.00980392156862745
      ],
      "sum0": 72.0,
      "sum1": 67.0,
      "tool_only": 0,
      "notool_only": 5
    },
    "('A', ('sandbox_flaky',), 'terra', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.696078431372549,
      "mean1": 0.6176470588235294,
      "diff": -0.0784313725490196,
      "ci": [
        -0.13725490196078433,
        -0.029411764705882353
      ],
      "sum0": 71.0,
      "sum1": 63.0,
      "tool_only": 0,
      "notool_only": 8
    },
    "('A', ('clean',), 'sol', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.7156862745098039,
      "mean1": 0.6764705882352942,
      "diff": -0.0392156862745098,
      "ci": [
        -0.08823529411764706,
        0.0
      ],
      "sum0": 73.0,
      "sum1": 69.0,
      "tool_only": 1,
      "notool_only": 5
    },
    "('A', ('git_flaky',), 'sol', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.7058823529411765,
      "mean1": 0.696078431372549,
      "diff": -0.00980392156862745,
      "ci": [
        -0.049019607843137254,
        0.029411764705882353
      ],
      "sum0": 72.0,
      "sum1": 71.0,
      "tool_only": 2,
      "notool_only": 3
    },
    "('A', ('sandbox_flaky',), 'sol', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.7156862745098039,
      "mean1": 0.6666666666666666,
      "diff": -0.049019607843137254,
      "ci": [
        -0.09803921568627451,
        -0.00980392156862745
      ],
      "sum0": 73.0,
      "sum1": 68.0,
      "tool_only": 0,
      "notool_only": 5
    },
    "('A', ('clean',), 'haiku45', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.5980392156862745,
      "mean1": 0.6078431372549019,
      "diff": 0.00980392156862745,
      "ci": [
        -0.0392156862745098,
        0.058823529411764705
      ],
      "sum0": 61.0,
      "sum1": 62.0,
      "tool_only": 4,
      "notool_only": 3
    },
    "('A', ('git_flaky',), 'haiku45', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.6078431372549019,
      "mean1": 0.5882352941176471,
      "diff": -0.0196078431372549,
      "ci": [
        -0.0784313725490196,
        0.029411764705882353
      ],
      "sum0": 62.0,
      "sum1": 60.0,
      "tool_only": 3,
      "notool_only": 5
    },
    "('A', ('sandbox_flaky',), 'haiku45', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.5784313725490197,
      "mean1": 0.5882352941176471,
      "diff": 0.00980392156862745,
      "ci": [
        -0.029411764705882353,
        0.049019607843137254
      ],
      "sum0": 59.0,
      "sum1": 60.0,
      "tool_only": 3,
      "notool_only": 2
    },
    "('A', ('clean',), 'qwen30a3', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.43137254901960786,
      "mean1": 0.46078431372549017,
      "diff": 0.029411764705882353,
      "ci": [
        -0.029411764705882353,
        0.09803921568627451
      ],
      "sum0": 44.0,
      "sum1": 47.0,
      "tool_only": 7,
      "notool_only": 4
    },
    "('A', ('git_flaky',), 'qwen30a3', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.4411764705882353,
      "mean1": 0.4803921568627451,
      "diff": 0.0392156862745098,
      "ci": [
        -0.0196078431372549,
        0.09803921568627451
      ],
      "sum0": 45.0,
      "sum1": 49.0,
      "tool_only": 7,
      "notool_only": 3
    },
    "('A', ('sandbox_flaky',), 'qwen30a3', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.4019607843137255,
      "mean1": 0.43137254901960786,
      "diff": 0.029411764705882353,
      "ci": [
        -0.029411764705882353,
        0.09803921568627451
      ],
      "sum0": 41.0,
      "sum1": 44.0,
      "tool_only": 7,
      "notool_only": 4
    },
    "('A', ('clean',), 'kimi25', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.5686274509803921,
      "mean1": 0.6078431372549019,
      "diff": 0.0392156862745098,
      "ci": [
        -0.00980392156862745,
        0.09803921568627451
      ],
      "sum0": 58.0,
      "sum1": 62.0,
      "tool_only": 6,
      "notool_only": 2
    },
    "('A', ('git_flaky',), 'kimi25', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.5980392156862745,
      "mean1": 0.5882352941176471,
      "diff": -0.00980392156862745,
      "ci": [
        -0.049019607843137254,
        0.029411764705882353
      ],
      "sum0": 61.0,
      "sum1": 60.0,
      "tool_only": 2,
      "notool_only": 3
    },
    "('A', ('sandbox_flaky',), 'kimi25', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.5686274509803921,
      "mean1": 0.5784313725490197,
      "diff": 0.00980392156862745,
      "ci": [
        -0.0392156862745098,
        0.058823529411764705
      ],
      "sum0": 58.0,
      "sum1": 59.0,
      "tool_only": 4,
      "notool_only": 3
    },
    "('A', ('clean',), 'g31pro', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.6764705882352942,
      "mean1": 0.6666666666666666,
      "diff": -0.00980392156862745,
      "ci": [
        -0.06862745098039216,
        0.049019607843137254
      ],
      "sum0": 69.0,
      "sum1": 68.0,
      "tool_only": 4,
      "notool_only": 5
    },
    "('A', ('git_flaky',), 'g31pro', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.6862745098039216,
      "mean1": 0.7058823529411765,
      "diff": 0.0196078431372549,
      "ci": [
        -0.0196078431372549,
        0.058823529411764705
      ],
      "sum0": 70.0,
      "sum1": 72.0,
      "tool_only": 3,
      "notool_only": 1
    },
    "('A', ('sandbox_flaky',), 'g31pro', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.6764705882352942,
      "mean1": 0.6862745098039216,
      "diff": 0.00980392156862745,
      "ci": [
        -0.0196078431372549,
        0.049019607843137254
      ],
      "sum0": 69.0,
      "sum1": 70.0,
      "tool_only": 2,
      "notool_only": 1
    },
    "('A', ('clean',), 'flash', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.6568627450980392,
      "mean1": 0.6372549019607843,
      "diff": -0.0196078431372549,
      "ci": [
        -0.0784313725490196,
        0.029411764705882353
      ],
      "sum0": 67.0,
      "sum1": 65.0,
      "tool_only": 3,
      "notool_only": 5
    },
    "('A', ('git_flaky',), 'flash', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.6078431372549019,
      "mean1": 0.6078431372549019,
      "diff": 0.0,
      "ci": [
        -0.058823529411764705,
        0.058823529411764705
      ],
      "sum0": 62.0,
      "sum1": 62.0,
      "tool_only": 5,
      "notool_only": 5
    },
    "('A', ('sandbox_flaky',), 'flash', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.6176470588235294,
      "mean1": 0.6372549019607843,
      "diff": 0.0196078431372549,
      "ci": [
        -0.029411764705882353,
        0.06862745098039216
      ],
      "sum0": 63.0,
      "sum1": 65.0,
      "tool_only": 4,
      "notool_only": 2
    },
    "('A', ('clean',), 'qwen480', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.5098039215686274,
      "mean1": 0.5294117647058824,
      "diff": 0.0196078431372549,
      "ci": [
        -0.029411764705882353,
        0.0784313725490196
      ],
      "sum0": 52.0,
      "sum1": 54.0,
      "tool_only": 5,
      "notool_only": 3
    },
    "('A', ('git_flaky',), 'qwen480', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.5686274509803921,
      "mean1": 0.5490196078431373,
      "diff": -0.0196078431372549,
      "ci": [
        -0.058823529411764705,
        0.0196078431372549
      ],
      "sum0": 58.0,
      "sum1": 56.0,
      "tool_only": 1,
      "notool_only": 3
    },
    "('A', ('sandbox_flaky',), 'qwen480', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.5490196078431373,
      "mean1": 0.5196078431372549,
      "diff": -0.029411764705882353,
      "ci": [
        -0.06862745098039216,
        0.0
      ],
      "sum0": 56.0,
      "sum1": 53.0,
      "tool_only": 0,
      "notool_only": 3
    },
    "('A', ('clean',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.6078431372549019,
      "mean1": 0.6127450980392157,
      "diff": 0.004901960784313725,
      "ci": [
        -0.015931372549019607,
        0.024509803921568627
      ],
      "sum0": 496.0,
      "sum1": 500.0,
      "tool_only": 32,
      "notool_only": 28
    },
    "('A', ('git_flaky',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.6151960784313726,
      "mean1": 0.6090686274509803,
      "diff": -0.006127450980392157,
      "ci": [
        -0.028186274509803922,
        0.013480392156862746
      ],
      "sum0": 502.0,
      "sum1": 497.0,
      "tool_only": 23,
      "notool_only": 28
    },
    "('A', ('sandbox_flaky',), None, False)": {
      "n": 816,
      "clusters": 102,
      "mean0": 0.6004901960784313,
      "mean1": 0.5906862745098039,
      "diff": -0.00980392156862745,
      "ci": [
        -0.028186274509803922,
        0.007352941176470588
      ],
      "sum0": 490.0,
      "sum1": 482.0,
      "tool_only": 20,
      "notool_only": 28
    },
    "('U_post', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early', 'bug_absent', 'tests_unreadable_root', 'env_ruined', 'sandbox_dead_late', 'git_flaky', 'sandbox_flaky'), None, True)": {
      "n": 6489,
      "clusters": 102,
      "mean0": 0.025735860687316998,
      "mean1": 0.0044691015564801975,
      "diff": -0.0212667591308368,
      "ci": [
        -0.024754805325985046,
        -0.017589428697599073
      ],
      "sum0": 167.0,
      "sum1": 29.0,
      "tool_only": 16,
      "notool_only": 154
    },
    "('S', ('readonly_fs', 'disk_full', 'source_unreadable_root', 'chown_root_nodrop', 'missing_dep_hard', 'sandbox_dead_early'), None, False)": {
      "n": 4271,
      "clusters": 102,
      "mean0": 0.5446953229585091,
      "mean1": 0.2521001077720846,
      "diff": -0.2925952151864246,
      "ci": [
        -0.30063342755266187,
        -0.28460170216312647
      ],
      "sum0": 2326.3937243557925,
      "sum1": 1076.7195602945733,
      "tool_only": 0,
      "notool_only": 1
    },
    "('Y', ('readonly_fs',), 'terra', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 1.0,
      "mean1": 1.0,
      "diff": 0.0,
      "ci": [
        0.0,
        0.0
      ],
      "sum0": 102.0,
      "sum1": 102.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('Y', ('readonly_fs',), 'sol', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 1.0,
      "mean1": 1.0,
      "diff": 0.0,
      "ci": [
        0.0,
        0.0
      ],
      "sum0": 102.0,
      "sum1": 102.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('Y', ('readonly_fs',), 'haiku45', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.0196078431372549,
      "mean1": 0.6568627450980392,
      "diff": 0.6372549019607843,
      "ci": [
        0.5392156862745098,
        0.7254901960784313
      ],
      "sum0": 2.0,
      "sum1": 67.0,
      "tool_only": 65,
      "notool_only": 0
    },
    "('Y', ('readonly_fs',), 'qwen30a3', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.9117647058823529,
      "mean1": 0.9019607843137255,
      "diff": -0.00980392156862745,
      "ci": [
        -0.08823529411764706,
        0.06862745098039216
      ],
      "sum0": 93.0,
      "sum1": 92.0,
      "tool_only": 8,
      "notool_only": 9
    },
    "('Y', ('readonly_fs',), 'kimi25', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.11764705882352941,
      "mean1": 0.9803921568627451,
      "diff": 0.8627450980392157,
      "ci": [
        0.7941176470588235,
        0.9215686274509803
      ],
      "sum0": 12.0,
      "sum1": 100.0,
      "tool_only": 88,
      "notool_only": 0
    },
    "('Y', ('readonly_fs',), 'g31pro', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.5980392156862745,
      "mean1": 1.0,
      "diff": 0.4019607843137255,
      "ci": [
        0.3137254901960784,
        0.49044117647058466
      ],
      "sum0": 61.0,
      "sum1": 102.0,
      "tool_only": 41,
      "notool_only": 0
    },
    "('Y', ('readonly_fs',), 'flash', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.23529411764705882,
      "mean1": 0.9803921568627451,
      "diff": 0.7450980392156863,
      "ci": [
        0.6568627450980392,
        0.8333333333333334
      ],
      "sum0": 24.0,
      "sum1": 100.0,
      "tool_only": 77,
      "notool_only": 1
    },
    "('Y', ('readonly_fs',), 'qwen480', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.3431372549019608,
      "mean1": 0.3627450980392157,
      "diff": 0.0196078431372549,
      "ci": [
        -0.10784313725490197,
        0.14705882352941177
      ],
      "sum0": 35.0,
      "sum1": 37.0,
      "tool_only": 25,
      "notool_only": 23
    },
    "('Y', ('disk_full',), 'terra', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 1.0,
      "mean1": 1.0,
      "diff": 0.0,
      "ci": [
        0.0,
        0.0
      ],
      "sum0": 102.0,
      "sum1": 102.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('Y', ('disk_full',), 'sol', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 1.0,
      "mean1": 1.0,
      "diff": 0.0,
      "ci": [
        0.0,
        0.0
      ],
      "sum0": 102.0,
      "sum1": 102.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('Y', ('disk_full',), 'haiku45', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.0,
      "mean1": 0.8235294117647058,
      "diff": 0.8235294117647058,
      "ci": [
        0.7450980392156863,
        0.8921568627450981
      ],
      "sum0": 0.0,
      "sum1": 84.0,
      "tool_only": 84,
      "notool_only": 0
    },
    "('Y', ('disk_full',), 'qwen30a3', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.9901960784313726,
      "mean1": 1.0,
      "diff": 0.00980392156862745,
      "ci": [
        0.0,
        0.029411764705882353
      ],
      "sum0": 101.0,
      "sum1": 102.0,
      "tool_only": 1,
      "notool_only": 0
    },
    "('Y', ('disk_full',), 'kimi25', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.0196078431372549,
      "mean1": 1.0,
      "diff": 0.9803921568627451,
      "ci": [
        0.9509803921568627,
        1.0
      ],
      "sum0": 2.0,
      "sum1": 102.0,
      "tool_only": 100,
      "notool_only": 0
    },
    "('Y', ('disk_full',), 'g31pro', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.5882352941176471,
      "mean1": 1.0,
      "diff": 0.4117647058823529,
      "ci": [
        0.3137254901960784,
        0.5098039215686274
      ],
      "sum0": 60.0,
      "sum1": 102.0,
      "tool_only": 42,
      "notool_only": 0
    },
    "('Y', ('disk_full',), 'flash', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.3137254901960784,
      "mean1": 0.9509803921568627,
      "diff": 0.6372549019607843,
      "ci": [
        0.5392156862745098,
        0.7352941176470589
      ],
      "sum0": 32.0,
      "sum1": 97.0,
      "tool_only": 67,
      "notool_only": 2
    },
    "('Y', ('disk_full',), 'qwen480', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.7254901960784313,
      "mean1": 0.8921568627450981,
      "diff": 0.16666666666666666,
      "ci": [
        0.06862745098039216,
        0.2647058823529412
      ],
      "sum0": 74.0,
      "sum1": 91.0,
      "tool_only": 22,
      "notool_only": 5
    },
    "('Y', ('source_unreadable_root',), 'terra', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 1.0,
      "mean1": 1.0,
      "diff": 0.0,
      "ci": [
        0.0,
        0.0
      ],
      "sum0": 102.0,
      "sum1": 102.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('Y', ('source_unreadable_root',), 'sol', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 1.0,
      "mean1": 1.0,
      "diff": 0.0,
      "ci": [
        0.0,
        0.0
      ],
      "sum0": 102.0,
      "sum1": 102.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('Y', ('source_unreadable_root',), 'haiku45', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.0,
      "mean1": 1.0,
      "diff": 1.0,
      "ci": [
        1.0,
        1.0
      ],
      "sum0": 0.0,
      "sum1": 102.0,
      "tool_only": 102,
      "notool_only": 0
    },
    "('Y', ('source_unreadable_root',), 'qwen30a3', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.9901960784313726,
      "mean1": 1.0,
      "diff": 0.00980392156862745,
      "ci": [
        0.0,
        0.029411764705882353
      ],
      "sum0": 101.0,
      "sum1": 102.0,
      "tool_only": 1,
      "notool_only": 0
    },
    "('Y', ('source_unreadable_root',), 'kimi25', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.0,
      "mean1": 0.9019607843137255,
      "diff": 0.9019607843137255,
      "ci": [
        0.8431372549019608,
        0.9509803921568627
      ],
      "sum0": 0.0,
      "sum1": 92.0,
      "tool_only": 92,
      "notool_only": 0
    },
    "('Y', ('source_unreadable_root',), 'g31pro', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.27450980392156865,
      "mean1": 1.0,
      "diff": 0.7254901960784313,
      "ci": [
        0.6372549019607843,
        0.8137254901960784
      ],
      "sum0": 28.0,
      "sum1": 102.0,
      "tool_only": 74,
      "notool_only": 0
    },
    "('Y', ('source_unreadable_root',), 'flash', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.18627450980392157,
      "mean1": 1.0,
      "diff": 0.8137254901960784,
      "ci": [
        0.7352941176470589,
        0.8823529411764706
      ],
      "sum0": 19.0,
      "sum1": 102.0,
      "tool_only": 83,
      "notool_only": 0
    },
    "('Y', ('source_unreadable_root',), 'qwen480', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.9215686274509803,
      "mean1": 0.9901960784313726,
      "diff": 0.06862745098039216,
      "ci": [
        0.0196078431372549,
        0.12745098039215685
      ],
      "sum0": 94.0,
      "sum1": 101.0,
      "tool_only": 8,
      "notool_only": 1
    },
    "('Y', ('chown_root_nodrop',), 'terra', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.11764705882352941,
      "mean1": 0.9901960784313726,
      "diff": 0.8725490196078431,
      "ci": [
        0.803921568627451,
        0.9313725490196079
      ],
      "sum0": 12.0,
      "sum1": 101.0,
      "tool_only": 89,
      "notool_only": 0
    },
    "('Y', ('chown_root_nodrop',), 'sol', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.0,
      "mean1": 0.8333333333333334,
      "diff": 0.8333333333333334,
      "ci": [
        0.7549019607843137,
        0.9019607843137255
      ],
      "sum0": 0.0,
      "sum1": 85.0,
      "tool_only": 85,
      "notool_only": 0
    },
    "('Y', ('chown_root_nodrop',), 'haiku45', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.0,
      "mean1": 0.17647058823529413,
      "diff": 0.17647058823529413,
      "ci": [
        0.10784313725490197,
        0.2549019607843137
      ],
      "sum0": 0.0,
      "sum1": 18.0,
      "tool_only": 18,
      "notool_only": 0
    },
    "('Y', ('chown_root_nodrop',), 'qwen30a3', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.9313725490196079,
      "mean1": 0.9705882352941176,
      "diff": 0.0392156862745098,
      "ci": [
        -0.0196078431372549,
        0.09803921568627451
      ],
      "sum0": 95.0,
      "sum1": 99.0,
      "tool_only": 7,
      "notool_only": 3
    },
    "('Y', ('chown_root_nodrop',), 'kimi25', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.0,
      "mean1": 0.9509803921568627,
      "diff": 0.9509803921568627,
      "ci": [
        0.9019607843137255,
        0.9901960784313726
      ],
      "sum0": 0.0,
      "sum1": 97.0,
      "tool_only": 97,
      "notool_only": 0
    },
    "('Y', ('chown_root_nodrop',), 'g31pro', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.00980392156862745,
      "mean1": 0.9901960784313726,
      "diff": 0.9803921568627451,
      "ci": [
        0.9509803921568627,
        1.0
      ],
      "sum0": 1.0,
      "sum1": 101.0,
      "tool_only": 100,
      "notool_only": 0
    },
    "('Y', ('chown_root_nodrop',), 'flash', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.0,
      "mean1": 0.43137254901960786,
      "diff": 0.43137254901960786,
      "ci": [
        0.3333333333333333,
        0.5294117647058824
      ],
      "sum0": 0.0,
      "sum1": 44.0,
      "tool_only": 44,
      "notool_only": 0
    },
    "('Y', ('chown_root_nodrop',), 'qwen480', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.37254901960784315,
      "mean1": 0.49019607843137253,
      "diff": 0.11764705882352941,
      "ci": [
        0.0,
        0.23529411764705882
      ],
      "sum0": 38.0,
      "sum1": 50.0,
      "tool_only": 25,
      "notool_only": 13
    },
    "('Y', ('missing_dep_hard',), 'terra', False)": {
      "n": 33,
      "clusters": 33,
      "mean0": 0.6060606060606061,
      "mean1": 0.3333333333333333,
      "diff": -0.2727272727272727,
      "ci": [
        -0.42424242424242425,
        -0.12121212121212122
      ],
      "sum0": 20.0,
      "sum1": 11.0,
      "tool_only": 0,
      "notool_only": 9
    },
    "('Y', ('missing_dep_hard',), 'sol', False)": {
      "n": 33,
      "clusters": 33,
      "mean0": 0.36363636363636365,
      "mean1": 0.30303030303030304,
      "diff": -0.06060606060606061,
      "ci": [
        -0.15151515151515152,
        0.0
      ],
      "sum0": 12.0,
      "sum1": 10.0,
      "tool_only": 0,
      "notool_only": 2
    },
    "('Y', ('missing_dep_hard',), 'haiku45', False)": {
      "n": 33,
      "clusters": 33,
      "mean0": 0.030303030303030304,
      "mean1": 0.15151515151515152,
      "diff": 0.12121212121212122,
      "ci": [
        0.0,
        0.2727272727272727
      ],
      "sum0": 1.0,
      "sum1": 5.0,
      "tool_only": 5,
      "notool_only": 1
    },
    "('Y', ('missing_dep_hard',), 'qwen30a3', False)": {
      "n": 33,
      "clusters": 33,
      "mean0": 0.9696969696969697,
      "mean1": 0.9696969696969697,
      "diff": 0.0,
      "ci": [
        -0.09090909090909091,
        0.09090909090909091
      ],
      "sum0": 32.0,
      "sum1": 32.0,
      "tool_only": 1,
      "notool_only": 1
    },
    "('Y', ('missing_dep_hard',), 'kimi25', False)": {
      "n": 33,
      "clusters": 33,
      "mean0": 0.24242424242424243,
      "mean1": 0.18181818181818182,
      "diff": -0.06060606060606061,
      "ci": [
        -0.2727272727272727,
        0.15151515151515152
      ],
      "sum0": 8.0,
      "sum1": 6.0,
      "tool_only": 5,
      "notool_only": 7
    },
    "('Y', ('missing_dep_hard',), 'g31pro', False)": {
      "n": 33,
      "clusters": 33,
      "mean0": 0.5757575757575758,
      "mean1": 0.6060606060606061,
      "diff": 0.030303030303030304,
      "ci": [
        -0.12121212121212122,
        0.18181818181818182
      ],
      "sum0": 19.0,
      "sum1": 20.0,
      "tool_only": 4,
      "notool_only": 3
    },
    "('Y', ('missing_dep_hard',), 'flash', False)": {
      "n": 33,
      "clusters": 33,
      "mean0": 0.21212121212121213,
      "mean1": 0.24242424242424243,
      "diff": 0.030303030303030304,
      "ci": [
        -0.12121212121212122,
        0.18181818181818182
      ],
      "sum0": 7.0,
      "sum1": 8.0,
      "tool_only": 4,
      "notool_only": 3
    },
    "('Y', ('missing_dep_hard',), 'qwen480', False)": {
      "n": 33,
      "clusters": 33,
      "mean0": 0.5151515151515151,
      "mean1": 0.3939393939393939,
      "diff": -0.12121212121212122,
      "ci": [
        -0.30303030303030304,
        0.06060606060606061
      ],
      "sum0": 17.0,
      "sum1": 13.0,
      "tool_only": 3,
      "notool_only": 7
    },
    "('Y', ('sandbox_dead_early',), 'terra', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 1.0,
      "mean1": 1.0,
      "diff": 0.0,
      "ci": [
        0.0,
        0.0
      ],
      "sum0": 102.0,
      "sum1": 102.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('Y', ('sandbox_dead_early',), 'sol', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 1.0,
      "mean1": 1.0,
      "diff": 0.0,
      "ci": [
        0.0,
        0.0
      ],
      "sum0": 102.0,
      "sum1": 102.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('Y', ('sandbox_dead_early',), 'haiku45', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.14705882352941177,
      "mean1": 1.0,
      "diff": 0.8529411764705882,
      "ci": [
        0.7843137254901961,
        0.9215686274509803
      ],
      "sum0": 15.0,
      "sum1": 102.0,
      "tool_only": 87,
      "notool_only": 0
    },
    "('Y', ('sandbox_dead_early',), 'qwen30a3', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 1.0,
      "mean1": 1.0,
      "diff": 0.0,
      "ci": [
        0.0,
        0.0
      ],
      "sum0": 102.0,
      "sum1": 102.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('Y', ('sandbox_dead_early',), 'kimi25', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.08823529411764706,
      "mean1": 0.5196078431372549,
      "diff": 0.43137254901960786,
      "ci": [
        0.3235294117647059,
        0.5392156862745098
      ],
      "sum0": 9.0,
      "sum1": 53.0,
      "tool_only": 48,
      "notool_only": 4
    },
    "('Y', ('sandbox_dead_early',), 'g31pro', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.9803921568627451,
      "mean1": 1.0,
      "diff": 0.0196078431372549,
      "ci": [
        0.0,
        0.049019607843137254
      ],
      "sum0": 100.0,
      "sum1": 102.0,
      "tool_only": 2,
      "notool_only": 0
    },
    "('Y', ('sandbox_dead_early',), 'flash', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.7450980392156863,
      "mean1": 1.0,
      "diff": 0.2549019607843137,
      "ci": [
        0.17647058823529413,
        0.3431372549019608
      ],
      "sum0": 76.0,
      "sum1": 102.0,
      "tool_only": 26,
      "notool_only": 0
    },
    "('Y', ('sandbox_dead_early',), 'qwen480', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 1.0,
      "mean1": 1.0,
      "diff": 0.0,
      "ci": [
        0.0,
        0.0
      ],
      "sum0": 102.0,
      "sum1": 102.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('Y', ('bug_absent',), 'terra', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.06862745098039216,
      "mean1": 0.0784313725490196,
      "diff": 0.00980392156862745,
      "ci": [
        -0.049019607843137254,
        0.06862745098039216
      ],
      "sum0": 7.0,
      "sum1": 8.0,
      "tool_only": 5,
      "notool_only": 4
    },
    "('Y', ('bug_absent',), 'sol', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.0,
      "mean1": 0.0,
      "diff": 0.0,
      "ci": [
        0.0,
        0.0
      ],
      "sum0": 0.0,
      "sum1": 0.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('Y', ('bug_absent',), 'haiku45', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.14705882352941177,
      "mean1": 0.11764705882352941,
      "diff": -0.029411764705882353,
      "ci": [
        -0.09803921568627451,
        0.0392156862745098
      ],
      "sum0": 15.0,
      "sum1": 12.0,
      "tool_only": 5,
      "notool_only": 8
    },
    "('Y', ('bug_absent',), 'qwen30a3', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.30392156862745096,
      "mean1": 0.35294117647058826,
      "diff": 0.049019607843137254,
      "ci": [
        -0.06862745098039216,
        0.16666666666666666
      ],
      "sum0": 31.0,
      "sum1": 36.0,
      "tool_only": 22,
      "notool_only": 17
    },
    "('Y', ('bug_absent',), 'kimi25', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.1568627450980392,
      "mean1": 0.20588235294117646,
      "diff": 0.049019607843137254,
      "ci": [
        -0.0196078431372549,
        0.12745098039215685
      ],
      "sum0": 16.0,
      "sum1": 21.0,
      "tool_only": 10,
      "notool_only": 5
    },
    "('Y', ('bug_absent',), 'g31pro', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.0,
      "mean1": 0.00980392156862745,
      "diff": 0.00980392156862745,
      "ci": [
        0.0,
        0.029411764705882353
      ],
      "sum0": 0.0,
      "sum1": 1.0,
      "tool_only": 1,
      "notool_only": 0
    },
    "('Y', ('bug_absent',), 'flash', False)": {
      "n": 98,
      "clusters": 98,
      "mean0": 0.09183673469387756,
      "mean1": 0.09183673469387756,
      "diff": 0.0,
      "ci": [
        -0.07142857142857142,
        0.07142857142857142
      ],
      "sum0": 9.0,
      "sum1": 9.0,
      "tool_only": 6,
      "notool_only": 6
    },
    "('Y', ('bug_absent',), 'qwen480', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.08823529411764706,
      "mean1": 0.058823529411764705,
      "diff": -0.029411764705882353,
      "ci": [
        -0.0784313725490196,
        0.0196078431372549
      ],
      "sum0": 9.0,
      "sum1": 6.0,
      "tool_only": 2,
      "notool_only": 5
    },
    "('Y', ('tests_unreadable_root',), 'terra', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.00980392156862745,
      "mean1": 0.0,
      "diff": -0.00980392156862745,
      "ci": [
        -0.029411764705882353,
        0.0
      ],
      "sum0": 1.0,
      "sum1": 0.0,
      "tool_only": 0,
      "notool_only": 1
    },
    "('Y', ('tests_unreadable_root',), 'sol', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.029411764705882353,
      "mean1": 0.0,
      "diff": -0.029411764705882353,
      "ci": [
        -0.06862745098039216,
        0.0
      ],
      "sum0": 3.0,
      "sum1": 0.0,
      "tool_only": 0,
      "notool_only": 3
    },
    "('Y', ('tests_unreadable_root',), 'haiku45', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.0,
      "mean1": 0.0,
      "diff": 0.0,
      "ci": [
        0.0,
        0.0
      ],
      "sum0": 0.0,
      "sum1": 0.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('Y', ('tests_unreadable_root',), 'qwen30a3', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.09803921568627451,
      "mean1": 0.10784313725490197,
      "diff": 0.00980392156862745,
      "ci": [
        -0.06862745098039216,
        0.08823529411764706
      ],
      "sum0": 10.0,
      "sum1": 11.0,
      "tool_only": 9,
      "notool_only": 8
    },
    "('Y', ('tests_unreadable_root',), 'kimi25', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.0,
      "mean1": 0.22549019607843138,
      "diff": 0.22549019607843138,
      "ci": [
        0.14705882352941177,
        0.30392156862745096
      ],
      "sum0": 0.0,
      "sum1": 23.0,
      "tool_only": 23,
      "notool_only": 0
    },
    "('Y', ('tests_unreadable_root',), 'g31pro', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.35294117647058826,
      "mean1": 0.47058823529411764,
      "diff": 0.11764705882352941,
      "ci": [
        -0.0196078431372549,
        0.24509803921568626
      ],
      "sum0": 36.0,
      "sum1": 48.0,
      "tool_only": 30,
      "notool_only": 18
    },
    "('Y', ('tests_unreadable_root',), 'flash', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.47058823529411764,
      "mean1": 0.38235294117647056,
      "diff": -0.08823529411764706,
      "ci": [
        -0.20588235294117646,
        0.029411764705882353
      ],
      "sum0": 48.0,
      "sum1": 39.0,
      "tool_only": 15,
      "notool_only": 24
    },
    "('Y', ('tests_unreadable_root',), 'qwen480', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.00980392156862745,
      "mean1": 0.0,
      "diff": -0.00980392156862745,
      "ci": [
        -0.029411764705882353,
        0.0
      ],
      "sum0": 1.0,
      "sum1": 0.0,
      "tool_only": 0,
      "notool_only": 1
    },
    "('Y', ('env_ruined',), 'terra', False)": {
      "n": 56,
      "clusters": 56,
      "mean0": 0.5357142857142857,
      "mean1": 0.30357142857142855,
      "diff": -0.23214285714285715,
      "ci": [
        -0.35714285714285715,
        -0.10714285714285714
      ],
      "sum0": 30.0,
      "sum1": 17.0,
      "tool_only": 2,
      "notool_only": 15
    },
    "('Y', ('env_ruined',), 'sol', False)": {
      "n": 56,
      "clusters": 56,
      "mean0": 0.44642857142857145,
      "mean1": 0.30357142857142855,
      "diff": -0.14285714285714285,
      "ci": [
        -0.23214285714285715,
        -0.05357142857142857
      ],
      "sum0": 25.0,
      "sum1": 17.0,
      "tool_only": 0,
      "notool_only": 8
    },
    "('Y', ('env_ruined',), 'haiku45', False)": {
      "n": 56,
      "clusters": 56,
      "mean0": 0.07142857142857142,
      "mean1": 0.05357142857142857,
      "diff": -0.017857142857142856,
      "ci": [
        -0.10714285714285714,
        0.07142857142857142
      ],
      "sum0": 4.0,
      "sum1": 3.0,
      "tool_only": 3,
      "notool_only": 4
    },
    "('Y', ('env_ruined',), 'qwen30a3', False)": {
      "n": 56,
      "clusters": 56,
      "mean0": 0.75,
      "mean1": 0.7321428571428571,
      "diff": -0.017857142857142856,
      "ci": [
        -0.08928571428571429,
        0.05357142857142857
      ],
      "sum0": 42.0,
      "sum1": 41.0,
      "tool_only": 2,
      "notool_only": 3
    },
    "('Y', ('env_ruined',), 'kimi25', False)": {
      "n": 56,
      "clusters": 56,
      "mean0": 0.16071428571428573,
      "mean1": 0.26785714285714285,
      "diff": 0.10714285714285714,
      "ci": [
        -0.05357142857142857,
        0.26785714285714285
      ],
      "sum0": 9.0,
      "sum1": 15.0,
      "tool_only": 13,
      "notool_only": 7
    },
    "('Y', ('env_ruined',), 'g31pro', False)": {
      "n": 56,
      "clusters": 56,
      "mean0": 0.42857142857142855,
      "mean1": 0.5714285714285714,
      "diff": 0.14285714285714285,
      "ci": [
        0.03571428571428571,
        0.25
      ],
      "sum0": 24.0,
      "sum1": 32.0,
      "tool_only": 9,
      "notool_only": 1
    },
    "('Y', ('env_ruined',), 'flash', False)": {
      "n": 56,
      "clusters": 56,
      "mean0": 0.3392857142857143,
      "mean1": 0.375,
      "diff": 0.03571428571428571,
      "ci": [
        -0.10714285714285714,
        0.17857142857142858
      ],
      "sum0": 19.0,
      "sum1": 21.0,
      "tool_only": 10,
      "notool_only": 8
    },
    "('Y', ('env_ruined',), 'qwen480', False)": {
      "n": 56,
      "clusters": 56,
      "mean0": 0.25,
      "mean1": 0.35714285714285715,
      "diff": 0.10714285714285714,
      "ci": [
        -0.05357142857142857,
        0.26785714285714285
      ],
      "sum0": 14.0,
      "sum1": 20.0,
      "tool_only": 14,
      "notool_only": 8
    },
    "('Y', ('sandbox_dead_late',), 'terra', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 1.0,
      "mean1": 1.0,
      "diff": 0.0,
      "ci": [
        0.0,
        0.0
      ],
      "sum0": 102.0,
      "sum1": 102.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('Y', ('sandbox_dead_late',), 'sol', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 1.0,
      "mean1": 1.0,
      "diff": 0.0,
      "ci": [
        0.0,
        0.0
      ],
      "sum0": 102.0,
      "sum1": 102.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('Y', ('sandbox_dead_late',), 'haiku45', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.37254901960784315,
      "mean1": 1.0,
      "diff": 0.6274509803921569,
      "ci": [
        0.5294117647058824,
        0.7156862745098039
      ],
      "sum0": 38.0,
      "sum1": 102.0,
      "tool_only": 64,
      "notool_only": 0
    },
    "('Y', ('sandbox_dead_late',), 'qwen30a3', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.9901960784313726,
      "mean1": 1.0,
      "diff": 0.00980392156862745,
      "ci": [
        0.0,
        0.029411764705882353
      ],
      "sum0": 101.0,
      "sum1": 102.0,
      "tool_only": 1,
      "notool_only": 0
    },
    "('Y', ('sandbox_dead_late',), 'kimi25', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.21568627450980393,
      "mean1": 0.8333333333333334,
      "diff": 0.6176470588235294,
      "ci": [
        0.5,
        0.7254901960784313
      ],
      "sum0": 22.0,
      "sum1": 85.0,
      "tool_only": 69,
      "notool_only": 6
    },
    "('Y', ('sandbox_dead_late',), 'g31pro', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.9509803921568627,
      "mean1": 1.0,
      "diff": 0.049019607843137254,
      "ci": [
        0.00980392156862745,
        0.09803921568627451
      ],
      "sum0": 97.0,
      "sum1": 102.0,
      "tool_only": 5,
      "notool_only": 0
    },
    "('Y', ('sandbox_dead_late',), 'flash', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.7745098039215687,
      "mean1": 1.0,
      "diff": 0.22549019607843138,
      "ci": [
        0.14705882352941177,
        0.30392156862745096
      ],
      "sum0": 79.0,
      "sum1": 102.0,
      "tool_only": 23,
      "notool_only": 0
    },
    "('Y', ('sandbox_dead_late',), 'qwen480', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 1.0,
      "mean1": 1.0,
      "diff": 0.0,
      "ci": [
        0.0,
        0.0
      ],
      "sum0": 102.0,
      "sum1": 102.0,
      "tool_only": 0,
      "notool_only": 0
    },
    "('Y', ('git_flaky',), 'terra', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.9705882352941176,
      "mean1": 0.9411764705882353,
      "diff": -0.029411764705882353,
      "ci": [
        -0.08823529411764706,
        0.029411764705882353
      ],
      "sum0": 99.0,
      "sum1": 96.0,
      "tool_only": 3,
      "notool_only": 6
    },
    "('Y', ('git_flaky',), 'sol', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 1.0,
      "mean1": 0.9607843137254902,
      "diff": -0.0392156862745098,
      "ci": [
        -0.0784313725490196,
        -0.00980392156862745
      ],
      "sum0": 102.0,
      "sum1": 98.0,
      "tool_only": 0,
      "notool_only": 4
    },
    "('Y', ('git_flaky',), 'haiku45', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.9411764705882353,
      "mean1": 0.8627450980392157,
      "diff": -0.0784313725490196,
      "ci": [
        -0.14705882352941177,
        -0.00980392156862745
      ],
      "sum0": 96.0,
      "sum1": 88.0,
      "tool_only": 3,
      "notool_only": 11
    },
    "('Y', ('git_flaky',), 'qwen30a3', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.8627450980392157,
      "mean1": 0.8431372549019608,
      "diff": -0.0196078431372549,
      "ci": [
        -0.0784313725490196,
        0.0392156862745098
      ],
      "sum0": 88.0,
      "sum1": 86.0,
      "tool_only": 4,
      "notool_only": 6
    },
    "('Y', ('git_flaky',), 'kimi25', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.9411764705882353,
      "mean1": 0.9607843137254902,
      "diff": 0.0196078431372549,
      "ci": [
        -0.0392156862745098,
        0.0784313725490196
      ],
      "sum0": 96.0,
      "sum1": 98.0,
      "tool_only": 6,
      "notool_only": 4
    },
    "('Y', ('git_flaky',), 'g31pro', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.9117647058823529,
      "mean1": 0.9215686274509803,
      "diff": 0.00980392156862745,
      "ci": [
        -0.0392156862745098,
        0.058823529411764705
      ],
      "sum0": 93.0,
      "sum1": 94.0,
      "tool_only": 4,
      "notool_only": 3
    },
    "('Y', ('git_flaky',), 'flash', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.9509803921568627,
      "mean1": 0.9803921568627451,
      "diff": 0.029411764705882353,
      "ci": [
        0.0,
        0.06862745098039216
      ],
      "sum0": 97.0,
      "sum1": 100.0,
      "tool_only": 3,
      "notool_only": 0
    },
    "('Y', ('git_flaky',), 'qwen480', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.9215686274509803,
      "mean1": 0.9313725490196079,
      "diff": 0.00980392156862745,
      "ci": [
        -0.0392156862745098,
        0.058823529411764705
      ],
      "sum0": 94.0,
      "sum1": 95.0,
      "tool_only": 4,
      "notool_only": 3
    },
    "('Y', ('sandbox_flaky',), 'terra', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.9117647058823529,
      "mean1": 0.8235294117647058,
      "diff": -0.08823529411764706,
      "ci": [
        -0.17647058823529413,
        0.0
      ],
      "sum0": 93.0,
      "sum1": 84.0,
      "tool_only": 7,
      "notool_only": 16
    },
    "('Y', ('sandbox_flaky',), 'sol', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.9705882352941176,
      "mean1": 0.9509803921568627,
      "diff": -0.0196078431372549,
      "ci": [
        -0.058823529411764705,
        0.0196078431372549
      ],
      "sum0": 99.0,
      "sum1": 97.0,
      "tool_only": 1,
      "notool_only": 3
    },
    "('Y', ('sandbox_flaky',), 'haiku45', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.9313725490196079,
      "mean1": 0.9117647058823529,
      "diff": -0.0196078431372549,
      "ci": [
        -0.08823529411764706,
        0.049019607843137254
      ],
      "sum0": 95.0,
      "sum1": 93.0,
      "tool_only": 5,
      "notool_only": 7
    },
    "('Y', ('sandbox_flaky',), 'qwen30a3', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.8431372549019608,
      "mean1": 0.8627450980392157,
      "diff": 0.0196078431372549,
      "ci": [
        -0.06862745098039216,
        0.10784313725490197
      ],
      "sum0": 86.0,
      "sum1": 88.0,
      "tool_only": 12,
      "notool_only": 10
    },
    "('Y', ('sandbox_flaky',), 'kimi25', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.9019607843137255,
      "mean1": 0.9117647058823529,
      "diff": 0.00980392156862745,
      "ci": [
        -0.058823529411764705,
        0.0784313725490196
      ],
      "sum0": 92.0,
      "sum1": 93.0,
      "tool_only": 8,
      "notool_only": 7
    },
    "('Y', ('sandbox_flaky',), 'g31pro', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.8921568627450981,
      "mean1": 0.9117647058823529,
      "diff": 0.0196078431372549,
      "ci": [
        -0.029411764705882353,
        0.06862745098039216
      ],
      "sum0": 91.0,
      "sum1": 93.0,
      "tool_only": 4,
      "notool_only": 2
    },
    "('Y', ('sandbox_flaky',), 'flash', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.9803921568627451,
      "mean1": 0.9803921568627451,
      "diff": 0.0,
      "ci": [
        -0.0392156862745098,
        0.0392156862745098
      ],
      "sum0": 100.0,
      "sum1": 100.0,
      "tool_only": 2,
      "notool_only": 2
    },
    "('Y', ('sandbox_flaky',), 'qwen480', False)": {
      "n": 102,
      "clusters": 102,
      "mean0": 0.9117647058823529,
      "mean1": 0.8627450980392157,
      "diff": -0.049019607843137254,
      "ci": [
        -0.12745098039215685,
        0.0196078431372549
      ],
      "sum0": 93.0,
      "sum1": 88.0,
      "tool_only": 5,
      "notool_only": 10
    }
  },
  "macros": {
    "ValidRuns": "19,371",
    "AllPairs": "9,684",
    "FaultPairs": "8,868",
    "YNoTool": "53.3",
    "YTool": "72.5",
    "YDelta": "+19.1",
    "YInterval": "[+18.3, +19.9]",
    "UNoTool": "1.88",
    "UTool": "0.34",
    "UDelta": "-1.54",
    "UInterval": "[-1.81, -1.28]",
    "UDiscordantTool": "17",
    "UDiscordantNoTool": "154",
    "SMainCandidates": "4,344",
    "SMainLost": "73",
    "SLatePairs": "813",
    "PostUPairs": "6,489",
    "PostUNoTool": "2.57",
    "PostUTool": "0.45",
    "SMainPairs": "4,271",
    "SNoTool": "54.5",
    "STool": "25.2",
    "FPositive": "5,674",
    "FUnresolved": "5,620",
    "FAuditCoverage": "0.95",
    "FBoundLower": "0.30",
    "FBoundUpper": "99.35",
    "CleanANoTool": "60.8",
    "CleanATool": "61.3",
    "CleanADelta": "+0.5",
    "CleanAInterval": "[-1.6, +2.5]",
    "GitANoTool": "61.5",
    "GitATool": "60.9",
    "GitADelta": "-0.6",
    "GitAInterval": "[-2.8, +1.3]",
    "FlakyANoTool": "60.0",
    "FlakyATool": "59.1",
    "FlakyADelta": "-1.0",
    "FlakyAInterval": "[-2.8, +0.7]"
  },
  "row_count": 19371,
  "pair_count": 9684,
  "S_main_candidate_pairs": 4344,
  "S_main_defined_pairs": 4271,
  "F_counts": {
    "supported": 37,
    "contradicted": 17,
    "unknown": 5620,
    "positive": 5674,
    "domain": 16107
  },
  "early_escalations": {
    "clean": {},
    "git_flaky": {},
    "sandbox_flaky": {
      "kimi25": 1,
      "terra": 9
    }
  }
}

